Longitudinal Spin Transfer to $\Lambda$ Hyperons in Semi-Inclusive Deep Inelastic Scattering with CLAS12

The polarization of $\Lambda$ hyperons is preserved in the angular distribution of their decay products. This property allows one to study the spin structure of the $\Lambda$. In Semi-Inclusive Deep Inelastic Scattering where a high energy lepton interacts with a nucleon target and one or more hadrons and the scattered lepton are detected in the final state, the probability for a struck quark to impart the polarization of the lepton to the $\Lambda$ may be measured. In particular, in electron-proton scattering this quantity may be related to the longitudinal light quark polarization of the $\Lambda$. Currently, limited experimental data cannot discriminate between different models of $\Lambda$ spin structure. This work reports on the measurement of the longitudinal spin transfer $D^{\Lambda}_{LL'}$ to the $\Lambda$ using data taken by the CLAS12 spectrometer at Jefferson Lab with a $10.6$ GeV longitudinally polarized electron beam and an unpolarized hydrogen target. This measurement is the most precise to date, and, in comparison with theory predictions, it offers valuable insight into the relative dominance of current and target fragmentation in $\Lambda$ production.

==> tables/results/theory/CLAS_xF_CFR.dat <==
0.001,0.6279
0.011,0.6335
0.021,0.6390
0.031,0.6445 
0.041,0.6499 
0.051,0.6553
0.061,0.6607 
0.071,0.6663 
0.081,0.6719 
0.091,0.6778 
0.101,0.6837 
0.111,0.6895 
0.121,0.6952 
0.131,0.7008 
0.141,0.7065 
0.151,0.7122 
0.161,0.7181 
0.171,0.7241 
0.181,0.7303 
0.191,0.7362 
0.201,0.7420 
0.211,0.7477 
0.221,0.7535 
0.231,0.7593 
0.241,0.7653 
0.251,0.7716 
0.261,0.7776 
0.271,0.7834 
0.281,0.7891 
0.291,0.7948 
0.301,0.8006 
0.311,0.8067 
0.321,0.8129 
0.331,0.8189 
0.341,0.8246
0.351,0.8302
0.361,0.8358
0.371,0.8417
0.381,0.8479
0.391,0.8540
0.401,0.8598
0.411,0.8653
0.421,0.8707 
0.431,0.8763 
0.441,0.8823
0.451,0.8885
0.461,0.8941
0.471,0.8993
0.481,0.9044
0.491,0.9096
0.501,0.9154
0.511,0.9215
0.521,0.9265
0.531,0.9306
0.541,0.9343
0.551,0.9379
0.561,0.9420
0.571,0.9464
0.581,0.9488
0.591,0.9493
0.601,0.9468
0.611,0.9433
0.621,0.9398
0.631,0.9363
0.641,0.9328
0.651,0.9294
0.661,0.9259 


==> tables/results/theory/CLAS_xF_CFRandTFR.dat <==
0.001,0.0981
0.011,0.0978
0.021,0.0973
0.031,0.0968
0.041,0.0963
0.051,0.0956
0.061,0.0949
0.071,0.0941
0.081,0.0933
0.091,0.0925
0.101,0.0916
0.111,0.0905
0.121,0.0894
0.131,0.0882
0.141,0.0868
0.151,0.0854
0.161,0.0840
0.171,0.0826
0.181,0.0810
0.191,0.0794
0.201,0.0776
0.211,0.0757
0.221,0.0737
0.231,0.0717
0.241,0.0697
0.251,0.0676
0.261,0.0655
0.271,0.0632
0.281,0.0608
0.291,0.0584
0.301,0.0559
0.311,0.0535
0.321,0.0511
0.331,0.0486
0.341,0.0460
0.351,0.0434
0.361,0.0408
0.371,0.0383
0.381,0.0358
0.391,0.0334
0.401,0.0309
0.411,0.0284
0.421,0.0260
0.431,0.0236
0.441,0.0214
0.451,0.0193
0.461,0.0173
0.471,0.0152
0.481,0.0133
0.491,0.0115
0.501,0.0099
0.511,0.0085
0.521,0.0071
0.531,0.0057
0.541,0.0045
0.551,0.0035
0.561,0.0026
0.571,0.0019
0.581,0.0013
0.591,0.0008
0.601,0.0004
0.611,0.0002
0.621,0.0001
0.631,0.0000
0.641,0.0000
0.651,0.0000
0.661,0.0000
0.671,0.0000
0.681,0.0000
0.691,0.0000 


==> tables/results/theory/CLAS_z_CFR.dat <==
0.350,0.4205
0.360,0.4326
0.370,0.4433
0.380,0.4543
0.390,0.4656
0.400,0.4756
0.410,0.4890
0.420,0.5009
0.430,0.5114
0.440,0.5207
0.450,0.5290
0.460,0.5422
0.470,0.5538
0.480,0.5640
0.490,0.5731
0.500,0.5811
0.510,0.5939
0.520,0.6051
0.530,0.6150
0.540,0.6236
0.550,0.6313
0.560,0.6438
0.570,0.6547
0.580,0.6642
0.590,0.6724
0.600,0.6796
0.610,0.6920
0.620,0.7026
0.630,0.7117
0.640,0.7196
0.650,0.7264
0.660,0.7385
0.670,0.7488
0.680,0.7575
0.690,0.7648
0.700,0.7710
0.704,0.7761
0.708,0.7808
0.712,0.7852
0.716,0.7892
0.720,0.7929
0.724,0.7964
0.728,0.7996
0.732,0.8025
0.736,0.8053
0.740,0.8078
0.744,0.8101
0.748,0.8123
0.752,0.8160
0.756,0.8211
0.760,0.8257
0.764,0.8299
0.768,0.8337
0.772,0.8372
0.776,0.8404
0.780,0.8433
0.784,0.8459
0.788,0.8483
0.792,0.8505
0.796,0.8525
0.800,0.8545
0.804,0.8599
0.808,0.8649
0.812,0.8693
0.816,0.8733
0.820,0.8768
0.824,0.8800
0.828,0.8828
0.832,0.8853
0.836,0.8875
0.840,0.8894
0.844,0.8911
0.848,0.8926
0.852,0.8967
0.856,0.9027
0.860,0.9078
0.864,0.9121
0.868,0.9158
0.872,0.9190
0.876,0.9217
0.880,0.9239
0.884,0.9258
0.888,0.9275
0.892,0.9288
0.896,0.9299
0.900,0.9309
0.904,0.9362
0.908,0.9404
0.912,0.9439
0.916,0.9466
0.920,0.9487
0.924,0.9504
0.928,0.9517
0.932,0.9513
0.936,0.9494
0.940,0.9476
0.944,0.9457
0.948,0.9439
0.952,0.9421
0.956,0.9403
0.960,0.9385
0.964,0.9367
0.968,0.9349
0.972,0.9331
0.976,0.9313
0.980,0.9295
0.984,0.9278
0.988,0.9260 


==> tables/results/theory/CLAS_z_CFRandTFR.dat <==
0.350,0.1609
0.360,0.1547
0.370,0.1490
0.380,0.1443
0.390,0.1404
0.400,0.1365
0.410,0.1345
0.420,0.1322
0.430,0.1295
0.440,0.1266
0.450,0.1234
0.460,0.1223
0.470,0.1207
0.480,0.1186
0.490,0.1162
0.500,0.1134
0.510,0.1124
0.520,0.1108
0.530,0.1087
0.540,0.1062
0.550,0.1034
0.560,0.1021
0.570,0.1003
0.580,0.0980
0.590,0.0952
0.600,0.0920
0.610,0.0904
0.620,0.0882
0.630,0.0855
0.640,0.0824
0.650,0.0789
0.660,0.0769
0.670,0.0743
0.680,0.0713
0.690,0.0678
0.700,0.0640
0.704,0.0632
0.708,0.0622
0.712,0.0612
0.716,0.0601
0.720,0.0589
0.724,0.0576
0.728,0.0563
0.732,0.0549
0.736,0.0534
0.740,0.0519
0.744,0.0504
0.748,0.0488
0.752,0.0476
0.756,0.0467
0.760,0.0457
0.764,0.0446
0.768,0.0434
0.772,0.0422
0.776,0.0409
0.780,0.0395
0.784,0.0381
0.788,0.0367
0.792,0.0352
0.796,0.0337
0.800,0.0323
0.804,0.0314
0.808,0.0306
0.812,0.0296
0.816,0.0286
0.820,0.0274
0.824,0.0263
0.828,0.0251
0.832,0.0238
0.836,0.0225
0.840,0.0213
0.844,0.0200
0.848,0.0187
0.852,0.0178
0.856,0.0172
0.860,0.0165
0.864,0.0157
0.868,0.0148
0.872,0.0139
0.876,0.0130
0.880,0.0120
0.884,0.0111
0.888,0.0101
0.892,0.0092
0.896,0.0083
0.900,0.0074
0.904,0.0069
0.908,0.0064
0.912,0.0058
0.916,0.0052
0.920,0.0046
0.924,0.0040
0.928,0.0034
0.932,0.0027
0.936,0.0020
0.940,0.0015
0.944,0.0011
0.948,0.0007
0.952,0.0005
0.956,0.0003
0.960,0.0002
0.964,0.0001
0.968,0.0001
0.972,0.0000
0.976,0.0000
0.980,0.0000
0.984,0.0000
0.988,0.0000

